HeSP: a simulation framework for solving the task scheduling-partitioning problem on heterogeneous architectures

In this paper we describe HeSP, a complete simulation framework to study a general task scheduling-partitioning problem on heterogeneous architectures, which treats recursive task partitioning and scheduling decisions on equal footing. Considering recursive partitioning as an additional degree of freedom, tasks can be dynamically partitioned or merged at runtime for each available processor type, exposing additional or reduced degrees of parallelism as needed. Our simulations reveal that, for a specific class of dense linear algebra algorithms taken as a driving example, simultaneous decisions on task scheduling and partitioning yield significant performance gains on two different heterogeneous platforms: a highly heterogeneous CPU-GPU system and a low-power asymmetric big.LITTLE ARM platform. The insights extracted from the framework can be further applied to actual runtime task schedulers in order to improve performance on current or future architectures and for different task-parallel codes.

==> Plots/Validation/data.csv <==
PL-FE	2682.71298	2706.512509	2914.382435	3021.623661	2996.501967	3060.947236	3051.677463	3268.947625	3370.439044	2876.761012	2624.524594	2173.920525	1702.125491	1399.214296	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-1STE	4163.365915	4269.318597	4482.585173	4593.629539	4584.107963	4630.212294	4256.003134	4061.96849	3561.932106	2661.294378	2557.659329	2047.741489	1745.49434	1608.998979	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-EE	4666.828854	4732.325849	5104.476604	5231.705797	5300.982493	5402.345593	5297.960047	5241.226353	5050.424507	4979.296055	5002.970148	4775.29219	4804.619053	4737.611649	4495.695351	3926.729445	3748.860593	3475.537936	2782.618654
PL-RE (avg)	3410.5490392	3461.2140657	3692.9461022	3702.1163624	3672.6075257	3619.2090757	3304.8473088	3121.3972657	2741.4696728	1983.6664022	1726.1042316	1305.2552512	916.0113867	759.6892309	473.6026082	371.3947149	267.8364698	177.9715404	111.3811395


==> Plots/Validation/data_fl.csv <==
FCFS-FE	1601.868693	1513.384843	1718.68838	1769.500369	1807.721311	1932.478362	2220.082967	2281.883004	2408.603168	2431.346816	2422.071252	2133.440356	1908.866967	1630.211487	1115.086338	981.327377	809.36505	1172.367002	2782.618654
FCFS-1STE	3977.047565	4035.450495	4161.358064	4179.96402	4158.359494	4129.291859	3885.140526	3830.671812	3651.666938	2999.936253	2963.096894	2315.74393	1870.469373	1465.667508	1115.086338	981.327377	809.36505	1172.367002	2782.618654
FCFS-EE	4285.148893	4344.487511	4543.919781	4674.827085	4687.652857	4714.04447	4767.486573	4760.906099	4675.590415	4719.954706	4633.612992	4557.421954	4487.294361	4570.001492	4431.41077	4218.847403	3874.360735	3354.215534	2685.186097
PL-FE	2682.71298	2706.512509	2914.382435	3021.623661	2996.501967	3060.947236	3051.677463	3268.947625	3370.439044	2876.761012	2624.524594	2173.920525	1702.125491	1399.214296	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-1STE	4163.365915	4269.318597	4482.585173	4593.629539	4584.107963	4630.212294	4256.003134	4061.96849	3561.932106	2661.294378	2557.659329	2047.741489	1745.49434	1608.998979	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-EE	4666.828854	4732.325849	5104.476604	5231.705797	5300.982493	5402.345593	5297.960047	5241.226353	5050.424507	4979.296055	5002.970148	4775.29219	4804.619053	4737.611649	4495.695351	3926.729445	3748.860593	3475.537936	2782.618654
FCFS-RE (avg)	2390.5303135	2419.9197659	2778.5357339	2933.8880038	2837.11918	3041.8684798	2880.6119539	2761.567048	2516.9367322	1934.4707496	1703.7765929	1306.8005048	937.8521648	761.055402	476.1418463	362.8070648	267.8380244	191.5844712	117.3057391



==> Plots/Validation/data_original.csv <==
18900	36	35	30	28	27	25	21	20	18	15	14	12	10	9	7	6	5	4	3
FCFS-FE	1601.868693	1513.384843	1718.68838	1769.500369	1807.721311	1932.478362	2220.082967	2281.883004	2408.603168	2431.346816	2422.071252	2133.440356	1908.866967	1630.211487	1115.086338	981.327377	809.36505	1172.367002	2782.618654
FCFS-1STE	3977.047565	4035.450495	4161.358064	4179.96402	4158.359494	4129.291859	3885.140526	3830.671812	3651.666938	2999.936253	2963.096894	2315.74393	1870.469373	1465.667508	1115.086338	981.327377	809.36505	1172.367002	2782.618654
FCFS-EE	4285.148893	4344.487511	4543.919781	4674.827085	4687.652857	4714.04447	4767.486573	4760.906099	4675.590415	4719.954706	4633.612992	4557.421954	4487.294361	4570.001492	4431.41077	4218.847403	3874.360735	3354.215534	2685.186097
PL-FE	2682.71298	2706.512509	2914.382435	3021.623661	2996.501967	3060.947236	3051.677463	3268.947625	3370.439044	2876.761012	2624.524594	2173.920525	1702.125491	1399.214296	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-1STE	4163.365915	4269.318597	4482.585173	4593.629539	4584.107963	4630.212294	4256.003134	4061.96849	3561.932106	2661.294378	2557.659329	2047.741489	1745.49434	1608.998979	1183.714087	1038.143373	894.17826	1074.310672	2459.675298
PL-EE	4666.828854	4732.325849	5104.476604	5231.705797	5300.982493	5402.345593	5297.960047	5241.226353	5050.424507	4979.296055	5002.970148	4775.29219	4804.619053	4737.611649	4495.695351	3926.729445	3748.860593	3475.537936	2782.618654
FCFS-RE (avg)	2390.5303135	2419.9197659	2778.5357339	2933.8880038	2837.11918	3041.8684798	2880.6119539	2761.567048	2516.9367322	1934.4707496	1703.7765929	1306.8005048	937.8521648	761.055402	476.1418463	362.8070648	267.8380244	191.5844712	117.3057391
FCFS-RE (stdev)	51.710209428	155.5892442711	132.8472465953	58.3565644175	89.955397326	170.1906968541	80.9623238107	103.7724341955	76.8445618521	32.2262578275	30.2898746384	29.6825001796	28.3234104519	15.5024778248	12.2650532182	15.0044163127	14.8164816799	11.6204945177	10.7186736116
PL-RE (avg)	3410.5490392	3461.2140657	3692.9461022	3702.1163624	3672.6075257	3619.2090757	3304.8473088	3121.3972657	2741.4696728	1983.6664022	1726.1042316	1305.2552512	916.0113867	759.6892309	473.6026082	371.3947149	267.8364698	177.9715404	111.3811395
PL-RE (stdev)	83.0906710814	89.0308953944	42.9752479418	93.2338554845	68.0729710903	68.7400332941	70.0056361186	51.0494263985	47.1773304022	29.8457694286	2.1805219974	33.9976003855	11.4457059089	14.3053751813	9.1721703574	15.5601658367	14.0954120658	8.7521570456	7.0675754936


==> Plots/Validation/validation.csv <==
3284.6513012802	2820.475655745	3806.3875172379	2931.8715811508
3521.6785077149	3195.9512875085	3954.3588724145	3556.2574599452
3687.3985131927	3939.4939174057	4872.8049529989	4125.9063667483
4554.9496924469	4498.01547691	6477.2015621499	4814.905765428
2640.213570728	2387.4650596103	2815.9324863835	2417.4619764058
2275.7843406927	2619.1014206371	2626.6289867366	2629.9330173031
2423.0873590297	2845.8893106494	2724.4827366975	2851.8470406842
2512.8752273725	3225.1156029945	2824.5601284641	3257.0896380816
2336.7883610355	3000.3203460569	2618.9405189212	2950.8518549519
2361.084677762	3371.7877839419	2640.6020154676	3302.525179853


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

